BPS spectroscopy with reinforcement learning

We apply reinforcement learning (RL) to establish whether at a given position in the Coulomb branch of the moduli space of a 4d $\mathcal{N} = 2$ quantum field theory (QFT) the BPS spectrum is finite. If it is, we furthermore determine the full BPS spectrum at such point in moduli space. We demonstrate that using a RL model one can efficiently determine the suitable sequence of quiver mutations of the BPS quiver that will generate the full BPS spectrum. We analyse the performance of the RL model on random BPS quivers and show that it converges to a solution various orders of magnitude faster than a systematic brute-force scan. As a result, we show that our algorithm can be used to identify all minimal chambers of a given $\mathcal{N}=2$ QFT, a task previously intractable with computer scanning. As an example, we recover all minimal chambers of the $\text{SU}(2)$ $N_f = 4$ gauge theory, and discover new minimal chambers for theories that can be realized by IIB geometric engineering.

==> data/fig1data.csv <==
timestep,cum_reward,step_reward,actual_reward
1,3,3,2.985
2,6,3,5.955075
3,8,2,7.92522475
4,13,5,12.82597225
5,27,14,26.4794548
6,32,5,31.33131734
7,39,7,38.08996187
8,43,4,41.93273405
9,47,4,45.75629236
10,49,2,47.65851262
11,94,45,90.24446871
12,194,100,184.4067494


==> data/fig2data.csv <==
num_nodes,avg_PPO,avg_RW,avg_RW_proj
3,10.33333333,11,
4,11.8,38.2,
5,36.3,4099.6,
6,229,69308.6,
7,1052.4,1599617.8,
8,4321,62195764.68,62195764.68
9,17695,,2344437144
10,83621,,88372344178


==> data/fig4data_1.csv <==
Timestep,Number of Finite Chambers
1,0
706,1
1010,2
1285,3
2174,4
2758,5
3884,6
4230,7
4497,8
4784,9
5353,10
5950,11
7112,12
7509,13
7753,14
7819,15
8064,16
8998,17
9392,18
9552,19
9570,20
9915,21
10489,22
10583,23
10807,24
11119,25
11701,26
11923,27
12169,28
12266,29
12303,30
12335,31
13931,32
14278,33
14382,34
14584,35
14883,36
15434,37
15556,38
15997,39
17365,40
18028,41
18168,42
18942,43
18963,44
19049,45
19129,46
20253,47
20316,48
20406,49
21237,50
21339,51
22474,52
22860,53
23363,54
23908,55
24686,56
25215,57
25293,58
25454,59
25813,60
26181,61
26250,62
26409,63
26458,64
26745,65
26994,66
27202,67
28342,68
28806,69
28968,70
29478,71
29730,72
30108,73
30120,74
30202,75
31039,76
31197,77
31503,78
32638,79
33069,80
33332,81
34559,82
34710,83
35463,84
35568,85
35992,86
38270,87
38623,88
38954,89
39001,90
39025,91
40366,92
40417,93
40643,94
41304,95
41533,96
42306,97
42676,98
43445,99
43605,100
43828,101
45207,102
47035,103
47598,104
48034,105
48452,106
48838,107
49094,108
49234,109
50851,110
51230,111
52812,112
54908,113
55110,114
55134,115
55319,116
55429,117
55855,118
56541,119
61703,120
62394,121
62607,122
64317,123
65142,124
66328,125
67300,126
68192,127
68935,128
69154,129
69948,130
70017,131
70131,132
70571,133
71081,134
71997,135
73676,136
75385,137
75896,138
76174,139
76701,140
77310,141
78852,142
79733,143
80361,144
81198,145
81729,146
83043,147
83852,148
86412,149
86693,150
87629,151
88776,152
93528,153
94260,154
94505,155
98103,156
101332,157
102015,158
105330,159
105654,160
105677,161
105913,162
107641,163
107763,164
108094,165
110032,166
111479,167
112455,168
113444,169
113913,170
116172,171
117451,172
119593,173
122099,174
123222,175
123776,176
124675,177
127490,178
129035,179
129175,180
129271,181
131987,182
132216,183
133299,184
134247,185
134699,186
137858,187
138110,188
138181,189
139413,190
141877,191
144342,192
146631,193
147067,194
148592,195
148867,196
150904,197
150995,198
153819,199
155135,200
155932,201
155944,202
157070,203
159146,204
159983,205
162787,206
163316,207
164039,208
165413,209
166739,210
169162,211
174019,212
176669,213
178286,214
179247,215
180742,216
181162,217
182246,218
185405,219
189256,220
194530,221
194680,222
198468,223
199858,224
200299,225
204420,226
213315,227
216678,228
217832,229
218690,230
222480,231
226947,232
229100,233
235631,234
241109,235
247377,236
249225,237
250236,238
251412,239
251740,240
252944,241
256016,242
257100,243
267946,244
269203,245
275252,246
281293,247
282669,248
285594,249
290006,250
299843,251
303368,252
308516,253
311341,254
312318,255
313142,256
314564,257
324821,258
332587,259
337385,260
347206,261
358337,262
360506,263
362175,264
366381,265
369196,266
374034,267
383315,268
388438,269
393333,270
399401,271
400346,272
410423,273
411643,274
416025,275
421080,276
433455,277
438142,278
440285,279
442594,280
442876,281
451001,282
451758,283
455210,284
464148,285
469405,286
482836,287
483174,288
485637,289
486035,290
486806,291
498135,292
519066,293
538998,294
553598,295
581084,296
584821,297
605633,298
614875,299
634506,300
649298,301
662881,302
674346,303
688504,304
699860,305
786428,306
835504,307
839520,308
862188,309
922684,310
996807,311
1398732,312
2398732,312


==> data/fig4data_2.csv <==
Timestep,Number of Finite Chambers,,
1,0,,
33,1,,
553,2,,
609,3,,
621,4,,
667,5,,
711,6,,
1093,7,,
1125,8,,
1608,9,,
1719,10,,
1843,11,,
1876,12,,
2045,13,,
2201,14,,
2736,15,,
2792,16,,
2862,17,,
2947,18,,
3116,19,,
3161,20,,
3291,21,,
3393,22,,
3439,23,,
3809,24,,
3933,25,,
4239,26,,
4263,27,,
4578,28,,
4611,29,,
4677,30,,
4797,31,,
4878,32,,
5447,33,,
5723,34,,
5735,35,,
5891,36,,
6075,37,,
6087,38,,
6453,39,,
6525,40,,
6801,41,,
7121,42,,
7661,43,,
8072,44,,
8339,45,,
9316,46,,
9538,47,,
9675,48,,
10004,49,,
10059,50,,
10473,51,,
11437,52,,
12253,53,,
12325,54,,
12403,55,,
12552,56,,
12713,57,,
12787,58,,
13014,59,,
13113,60,,
13202,61,,
13237,62,,
13370,63,,
13904,64,,
14070,65,,
14654,66,,
14718,67,,
14748,68,,
16068,69,,
16156,70,,
16465,71,,
16591,72,,
17147,73,,
17179,74,,
17341,75,,
17821,76,,
18211,77,,
18235,78,,
19509,79,,
19610,80,,
20403,81,,
20451,82,,
20506,83,,
20745,84,,
20921,85,,
21156,86,,
21214,87,,
21402,88,,
21541,89,,
21825,90,,
23246,91,,
23270,92,,
23491,93,,
23621,94,,
23645,95,,
23802,96,,
23824,97,,
23848,98,,
24102,99,,
24190,100,,
24365,101,,
24477,102,,
24632,103,,
24754,104,,
24945,105,,
24993,106,,
25059,107,,
25340,108,,
25719,109,,
26454,110,,
26478,111,,
26706,112,,
27014,113,,
27173,114,,
27247,115,,
27418,116,,
27530,117,,
27816,118,,
27909,119,,
27966,120,,
28467,121,,
28662,122,,
28753,123,,
28925,124,,
29691,125,,
30015,126,,
30226,127,,
30297,128,,
30938,129,,
31102,130,,
31138,131,,
31417,132,,
31552,133,,
31564,134,,
31837,135,,
31964,136,,
32102,137,,
32146,138,,
32170,139,,
33073,140,,
33272,141,,
33316,142,,
33552,143,,
33588,144,,
33659,145,,
34406,146,,
34441,147,,
34816,148,,
34991,149,,
35003,150,,
35051,151,,
35360,152,,
35655,153,,
36515,154,,
37649,155,,
37929,156,,
38296,157,,
38656,158,,
39151,159,,
40259,160,,
40417,161,,
40579,162,,
40637,163,,
41749,164,,
41796,165,,
42156,166,,
42542,167,,
42598,168,,
42610,169,,
43591,170,,
44026,171,,
45267,172,,
45545,173,,
45629,174,,
45792,175,,
45894,176,,
45930,177,,
47276,178,,
47567,179,,
47748,180,,
48072,181,,
48617,182,,
49998,183,,
50153,184,,
50836,185,,
50921,186,,
51364,187,,
51580,188,,
51668,189,,
51785,190,,
52124,191,,
52362,192,,
52786,193,,
52890,194,,
53455,195,,
53994,196,,
54797,197,,
55311,198,,
55854,199,,
55975,200,,
56241,201,,
56406,202,,
56806,203,,
56818,204,,
57048,205,,
57786,206,,
58115,207,,
58743,208,,
58790,209,,
58992,210,,
59015,211,,
61924,212,,
62361,213,,
62385,214,,
63478,215,,
63940,216,,
64081,217,,
64515,218,,
64611,219,,
65850,220,,
66434,221,,
66857,222,,
67509,223,,
68375,224,,
68547,225,,
68819,226,,
69030,227,,
69287,228,,
69330,229,,
70004,230,,
70406,231,,
72136,232,,
72236,233,,
72619,234,,
72933,235,,
73863,236,,
74132,237,,
74385,238,,
75518,239,,
75724,240,,
76405,241,,
77618,242,,
77774,243,,
80016,244,,
80948,245,,
81477,246,,
81716,247,,
82221,248,,
84018,249,,
84182,250,,
85181,251,,
86240,252,,
87869,253,,
88355,254,,
88567,255,,
89167,256,,
89953,257,,
90260,258,,
90524,259,,
90936,260,,
91291,261,,
92152,262,,
92219,263,,
93102,264,,
94821,265,,
94868,266,,
95486,267,,
95599,268,,
96336,269,,
96390,270,,
97140,271,,
97384,272,,
97643,273,,
99152,274,,
99526,275,,
99547,276,,
99854,277,,
100782,278,,
101563,279,,
101623,280,,
101799,281,,
102033,282,,
102369,283,,
103200,284,,
104420,285,,
104537,286,,
105013,287,,
105779,288,,
106063,289,,
106562,290,,
106760,291,,
107571,292,,
107812,293,,
107904,294,,
109088,295,,
109765,296,,
111056,297,,
111149,298,,
111738,299,,
112917,300,,
113588,301,,
114483,302,,
114763,303,,
114841,304,,
115265,305,,
115469,306,,
117447,307,,
118994,308,,
119030,309,,
119142,310,,
119337,311,,
119544,312,,
120490,313,,
121131,314,,
121502,315,,
121948,316,,
122212,317,,
122657,318,,
122705,319,,
123272,320,,
124346,321,,
125174,322,,
125901,323,,
125913,324,,
126533,325,,
126935,326,,
127353,327,,
128473,328,,
128881,329,,
129747,330,,
129966,331,,
130627,332,,
132389,333,,
133202,334,,
133299,335,,
133609,336,,
133712,337,,
134973,338,,
135111,339,,
137145,340,,
137178,341,,
138151,342,,
138856,343,,
140159,344,,
141962,345,,
142399,346,,
142954,347,,
143761,348,,
143992,349,,
144109,350,,
144383,351,,
144771,352,,
145000,353,,
145200,354,,
145336,355,,
147230,356,,
147676,357,,
148658,358,,
150348,359,,
150566,360,,
150882,361,,
151564,362,,
152066,363,,
152202,364,,
154875,365,,
154915,366,,
157398,367,,
157468,368,,
157492,369,,
158089,370,,
158355,371,,
159846,372,,
161068,373,,
161100,374,,
162059,375,,
164010,376,,
164844,377,,
168467,378,,
174680,379,,
178245,380,,
179724,381,,
180473,382,,
180651,383,,
181473,384,,
181667,385,,
184729,386,,
186745,387,,
187235,388,,
189161,389,,
190719,390,,
191853,391,,
191912,392,,
192551,393,,
195476,394,,
195632,395,,
196185,396,,
197041,397,,
200849,398,,
201467,399,,
201515,400,,
201989,401,,
202707,402,,
203779,403,,
205450,404,,
206071,405,,
207089,406,,
208120,407,,
208553,408,,
210180,409,,
212261,410,,
214436,411,,
216200,412,,
218071,413,,
220230,414,,
220807,415,,
221167,416,,
221330,417,,
222357,418,,
225663,419,,
226290,420,,
229657,421,,
232490,422,,
232728,423,,
233842,424,,
236678,425,,
238558,426,,
239894,427,,
240767,428,,
243861,429,,
245825,430,,
248691,431,,
251470,432,,
259564,433,,
261817,434,,
262224,435,,
263169,436,,
263512,437,,
267780,438,,
270879,439,,
271058,440,,
273699,441,,
274637,442,,
279442,443,,
285219,444,,
288749,445,,
289651,446,,
289812,447,,
292624,448,,
292717,449,,
294604,450,,
298222,451,,
300057,452,,
301251,453,,
302881,454,,
304624,455,,
305711,456,,
307166,457,,
309022,458,,
314102,459,,
315196,460,,
318398,461,,
319259,462,,
320666,463,,
321571,464,,
322729,465,,
325589,466,,
329834,467,,
332257,468,,
342481,469,,
345082,470,,
347198,471,,
347499,472,,
348048,473,,
353529,474,,
353797,475,,
361297,476,,
363862,477,,
373036,478,,
373527,479,,
373843,480,,
375333,481,,
378915,482,,
383284,483,,
384569,484,,
385460,485,,
387579,486,,
389840,487,,
395586,488,,
398525,489,,
399200,490,,
401170,491,,
410985,492,,
413566,493,,
413994,494,,
415393,495,,
416247,496,,
416912,497,,
417579,498,,
418103,499,,
421946,500,,
422092,501,,
431350,502,,
438778,503,,
467677,504,,
473720,505,,
474335,506,,
476713,507,,
480105,508,,
482850,509,,
484244,510,,
495868,511,,
511670,512,,
518922,513,,
520036,514,,
522378,515,,
533294,516,,
534726,517,,
537305,518,,
541529,519,,
545912,520,,
554159,521,,
557478,522,,
559642,523,,
570588,524,,
574367,525,,
578544,526,,
584035,527,,
585009,528,,
591543,529,,
592686,530,,
596896,531,,
597671,532,,
601207,533,,
609305,534,,
614287,535,,
618897,536,,
622983,537,,
624638,538,,
628439,539,,
646088,540,,
670663,541,,
693621,542,,
726758,543,,
738159,544,,
761661,545,,
761685,546,,
767665,547,,
771405,548,,
787737,549,,
798344,550,,
810337,551,,
864801,552,,
874127,553,,
904422,554,,
920879,555,,
929673,556,,
946985,557,,
955697,558,,
976716,559,,
979215,560,,
988482,561,,
1001495,562,,
1014116,563,,
1079365,564,,
1109491,565,,
1114452,566,,
1169188,567,,
1210955,568,,
1240861,569,,
1308701,570,,
1481877,571,,
1625169,572,,
1694457,573,,
1827138,574,,
1867205,575,,
1868066,576,,`
2868066,576,,


==> data/fig4data_3.csv <==
Timestep,Number of Finite Chambers
1,0
60,1
139,2
738,3
1042,4
1287,5
1437,6
1497,7
1619,8
1686,9
1769,10
1956,11
2022,12
2214,13
2304,14
2693,15
2739,16
2804,17
3485,18
3497,19
3824,20
4089,21
4354,22
4787,23
5173,24
5240,25
5757,26
5769,27
6211,28
6549,29
6585,30
6767,31
6847,32
7234,33
7317,34
7376,35
7398,36
7680,37
7692,38
8495,39
8600,40
8624,41
9256,42
9529,43
9559,44
10080,45
10356,46
10377,47
11439,48
12062,49
12086,50
12264,51
12390,52
12412,53
12784,54
12812,55
13087,56
13159,57
13171,58
13472,59
13578,60
13645,61
14239,62
14402,63
14510,64
14522,65
14847,66
15455,67
15978,68
16338,69
16572,70
16880,71
16985,72
17217,73
17420,74
17511,75
17907,76
18346,77
18472,78
19083,79
19337,80
19430,81
19526,82
19581,83
19758,84
19770,85
19965,86
20561,87
20916,88
21434,89
21589,90
21977,91
22176,92
22434,93
22458,94
22716,95
23092,96
23468,97
23489,98
23823,99
24202,100
24724,101
25168,102
25583,103
25996,104
26147,105
26159,106
26441,107
26541,108
26660,109
26749,110
27539,111
27551,112
28606,113
28637,114
28649,115
28818,116
29000,117
29038,118
29155,119
29187,120
29584,121
29604,122
29765,123
29889,124
29901,125
30337,126
30722,127
31403,128
31530,129
31542,130
31730,131
32104,132
32257,133
32423,134
32899,135
32962,136
33706,137
33748,138
34277,139
34971,140
35303,141
35629,142
35663,143
35758,144
35858,145
35943,146
36281,147
36433,148
37157,149
37430,150
37534,151
37848,152
38289,153
38551,154
38986,155
39165,156
39276,157
39584,158
39665,159
39869,160
40636,161
40684,162
40897,163
41048,164
41072,165
41782,166
42067,167
42170,168
42556,169
43203,170
43466,171
43731,172
43926,173
43996,174
44110,175
44486,176
44506,177
44744,178
44963,179
45250,180
45318,181
45562,182
45742,183
45778,184
45800,185
46398,186
46847,187
47273,188
47285,189
47431,190
47839,191
48621,192
48787,193
48830,194
49152,195
49392,196
49819,197
49867,198
50176,199
51233,200
51245,201
51316,202
51577,203
51659,204
52206,205
52812,206
53102,207
53306,208
53513,209
53680,210
54891,211
54981,212
55243,213
55386,214
55488,215
56032,216
56827,217
57074,218
57301,219
57417,220
57441,221
57717,222
57911,223
58408,224
59264,225
59342,226
59879,227
60305,228
61060,229
61120,230
61311,231
61826,232
62361,233
62417,234
62858,235
63178,236
63601,237
63833,238
64344,239
64631,240
64938,241
65458,242
66211,243
66416,244
66575,245
67837,246
68020,247
68770,248
68849,249
69011,250
69083,251
69544,252
69838,253
69960,254
70112,255
70294,256
70360,257
70986,258
71140,259
71518,260
72545,261
73087,262
73123,263
73786,264
74623,265
74877,266
74947,267
75151,268
75744,269
75764,270
75891,271
76097,272
76643,273
77419,274
77537,275
77804,276
78011,277
78065,278
78231,279
78469,280
78846,281
79434,282
79744,283
80870,284
80904,285
81837,286
82002,287
82699,288
82772,289
82969,290
83104,291
83897,292
83926,293
84129,294
84988,295
85035,296
85047,297
85167,298
85232,299
85512,300
86253,301
86630,302
86899,303
86935,304
87270,305
87488,306
88135,307
88202,308
88645,309
88889,310
89862,311
90960,312
91228,313
91407,314
91804,315
92132,316
92343,317
92842,318
93485,319
94880,320
94928,321
95110,322
95306,323
95633,324
95757,325
95845,326
95997,327
96600,328
96817,329
96840,330
96898,331
96999,332
97522,333
98130,334
98195,335
100019,336
100490,337
100554,338
101069,339
101664,340
101941,341
102008,342
102040,343
102485,344
103294,345
103599,346
104486,347
104828,348
105958,349
106144,350
106462,351
106839,352
107697,353
107970,354
108132,355
108629,356
108705,357
110332,358
110469,359
110803,360
111116,361
112185,362
112729,363
112927,364
112951,365
113009,366
113068,367
114146,368
114291,369
114989,370
115049,371
115502,372
116715,373
116957,374
117472,375
117534,376
117933,377
118025,378
118418,379
119697,380
119754,381
120841,382
121283,383
121383,384
121496,385
121528,386
121620,387
122738,388
122784,389
123428,390
123894,391
124083,392
124595,393
124799,394
124869,395
125147,396
125170,397
125343,398
126034,399
126156,400
126192,401
126792,402
126828,403
126957,404
128177,405
128509,406
128624,407
128692,408
128837,409
129132,410
129226,411
129471,412
131351,413
132083,414
132774,415
133097,416
134476,417
134575,418
134979,419
135527,420
136245,421
136976,422
137124,423
137475,424
137611,425
137695,426
138508,427
139630,428
139932,429
140017,430
140590,431
140632,432
140790,433
141330,434
141523,435
141868,436
143073,437
143587,438
144472,439
144947,440
145237,441
145389,442
145694,443
145851,444
146446,445
147040,446
147928,447
148724,448
148771,449
149567,450
150053,451
150510,452
151154,453
151199,454
151577,455
152005,456
152159,457
152495,458
152729,459
152878,460
152958,461
153013,462
153421,463
153477,464
156738,465
156965,466
156977,467
157578,468
158294,469
158633,470
158716,471
158904,472
159155,473
159221,474
159280,475
159316,476
159829,477
159943,478
160063,479
160156,480
162032,481
162744,482
163172,483
163351,484
164979,485
165768,486
165945,487
166044,488
167469,489
167514,490
168361,491
168422,492
168434,493
168547,494
169004,495
169339,496
169445,497
170062,498
170585,499
171033,500
171462,501
171532,502
172646,503
172682,504
174101,505
174181,506
174267,507
174368,508
174614,509
174907,510
175139,511
175351,512
175913,513
176037,514
176111,515
176343,516
177457,517
177863,518
177924,519
177972,520
178335,521
178937,522
178949,523
179204,524
179282,525
180246,526
180389,527
180512,528
180674,529
181121,530
182311,531
184027,532
185103,533
185695,534
187038,535
187153,536
187359,537
187675,538
188224,539
189229,540
189265,541
189572,542
191526,543
191562,544
192014,545
192542,546
194088,547
194824,548
195111,549
195724,550
195780,551
195792,552
196175,553
196554,554
196566,555
197877,556
198174,557
198276,558
198288,559
201841,560
202047,561
203109,562
203465,563
203852,564
203884,565
203896,566
204185,567
204421,568
204817,569
205943,570
206296,571
206713,572
208848,573
209149,574
209286,575
210934,576
211074,577
211169,578
211358,579
213045,580
213214,581
213423,582
213580,583
215842,584
216039,585
217097,586
217470,587
218009,588
219069,589
219250,590
219350,591
220034,592
220106,593
222095,594
222423,595
222514,596
222690,597
223739,598
223841,599
223913,600
224572,601
224840,602
225495,603
225640,604
226160,605
227074,606
227372,607
228302,608
228531,609
228883,610
231662,611
231741,612
232906,613
233107,614
234307,615
234525,616
234848,617
234975,618
235010,619
235092,620
235673,621
236432,622
236501,623
238717,624
238883,625
238941,626
239447,627
239802,628
240270,629
240337,630
240511,631
241641,632
242879,633
243645,634
244490,635
244528,636
245630,637
247098,638
247883,639
248313,640
248401,641
249481,642
249516,643
250410,644
250750,645
251097,646
251236,647
251509,648
253314,649
253443,650
253455,651
254898,652
254937,653
255856,654
255879,655
256216,656
256578,657
258789,658
259028,659
259683,660
260354,661
261317,662
261725,663
262527,664
266465,665
266860,666
268144,667
268156,668
268610,669
268724,670
268745,671
268885,672
269656,673
269871,674
270100,675
271144,676
271503,677
271551,678
273241,679
273480,680
273638,681
274128,682
275677,683
275971,684
276568,685
276742,686
276811,687
277005,688
277920,689
278246,690
279063,691
282255,692
283925,693
284598,694
284742,695
286155,696
286207,697
286798,698
287792,699
288527,700
288551,701
289214,702
289377,703
290336,704
291812,705
292304,706
292506,707
293535,708
293608,709
297282,710
297294,711
297725,712
298312,713
298661,714
298892,715
299865,716
303296,717
304270,718
304804,719
305019,720
305983,721
306297,722
307470,723
307538,724
308136,725
308423,726
308839,727
308981,728
310019,729
311168,730
312806,731
314424,732
315505,733
318399,734
318447,735
318993,736
320353,737
320701,738
321296,739
321721,740
322012,741
322247,742
323050,743
323348,744
323476,745
323509,746
324278,747
324946,748
325896,749
330509,750
330911,751
330968,752
331107,753
331260,754
332394,755
332947,756
332982,757
335775,758
336140,759
336474,760
337131,761
337201,762
337601,763
338704,764
339670,765
339782,766
340322,767
340599,768
340641,769
340987,770
341909,771
342568,772
342725,773
342783,774
343133,775
343503,776
343832,777
345193,778
345909,779
346538,780
346550,781
347383,782
347784,783
348039,784
348104,785
349776,786
350260,787
351227,788
352449,789
353208,790
355275,791
356130,792
357956,793
358487,794
358772,795
358784,796
359762,797
362881,798
363026,799
365549,800
365561,801
365957,802
365993,803
366415,804
367242,805
367309,806
367429,807
369190,808
369454,809
369833,810
373347,811
375262,812
376022,813
377132,814
377444,815
378219,816
379590,817
379838,818
380181,819
380193,820
380434,821
380465,822
381233,823
384302,824
386337,825
386923,826
387924,827
388280,828
388952,829
390914,830
391850,831
392531,832
394188,833
395059,834
395344,835
395412,836
395531,837
398036,838
399506,839
399542,840
401023,841
401636,842
404939,843
405900,844
406476,845
406588,846
407812,847
409114,848
409205,849
410420,850
410693,851
411227,852
411408,853
412251,854
413106,855
413621,856
414100,857
414431,858
415036,859
415799,860
416763,861
417285,862
417399,863
417440,864
417788,865
418410,866
420120,867
420798,868
420980,869
421191,870
421635,871
421803,872
422633,873
422979,874
424042,875
425098,876
425705,877
427039,878
428223,879
431158,880
433628,881
433735,882
433847,883
434964,884
435067,885
436436,886
437450,887
444926,888
445412,889
446415,890
447109,891
447632,892
447837,893
448234,894
448674,895
448993,896
449669,897
449854,898
454878,899
454995,900
455538,901
455581,902
456856,903
456922,904
457764,905
457865,906
458225,907
458646,908
458981,909
460035,910
461558,911
461617,912
463075,913
463139,914
463324,915
463541,916
463848,917
464013,918
464531,919
465658,920
466086,921
466943,922
468222,923
469661,924
470746,925
475033,926
475069,927
476679,928
476736,929
479642,930
480519,931
482584,932
482827,933
486252,934
486968,935
487844,936
489111,937
489558,938
490170,939
490332,940
490838,941
495711,942
497190,943
497319,944
497764,945
498743,946
499873,947
501589,948
501613,949
501649,950
503600,951
508384,952
509763,953
511790,954
512023,955
514144,956
514540,957
514733,958
515401,959
517241,960
518080,961
518617,962
518662,963
519283,964
519467,965
520448,966
520720,967
521681,968
524938,969
526507,970
527661,971
530155,972
530167,973
530682,974
531923,975
533269,976
533292,977
533495,978
534553,979
535057,980
535429,981
535557,982
537078,983
540698,984
544867,985
544950,986
545329,987
546726,988
549199,989
549247,990
549646,991
550251,992
552317,993
552538,994
554050,995
554138,996
554640,997
555278,998
556212,999
557384,1000
558283,1001
559497,1002
561555,1003
563777,1004
564950,1005
565860,1006
566780,1007
567806,1008
568648,1009
570216,1010
570420,1011
571627,1012
571732,1013
572624,1014
573416,1015
573464,1016
575221,1017
577285,1018
578418,1019
579115,1020
580671,1021
581326,1022
582588,1023
582951,1024
584018,1025
586454,1026
586740,1027
590348,1028
590461,1029
590928,1030
591126,1031
591224,1032
591639,1033
591826,1034
592405,1035
593006,1036
593815,1037
597998,1038
599807,1039
600406,1040
601771,1041
604061,1042
604294,1043
604645,1044
609670,1045
609787,1046
610783,1047
610887,1048
614001,1049
615093,1050
615408,1051
617467,1052
617785,1053
617999,1054
618505,1055
618594,1056
619392,1057
620514,1058
621944,1059
624262,1060
626154,1061
627993,1062
628758,1063
629083,1064
630216,1065
631306,1066
631618,1067
634398,1068
634882,1069
634956,1070
639933,1071
640286,1072
640378,1073
641198,1074
642884,1075
643173,1076
643195,1077
644520,1078
644761,1079
646090,1080
646315,1081
650523,1082
651042,1083
651100,1084
652826,1085
654082,1086
655227,1087
655921,1088
656489,1089
656881,1090
657871,1091
658587,1092
659249,1093
659604,1094
659721,1095
660268,1096
663210,1097
667093,1098
667512,1099
668081,1100
668449,1101
669796,1102
671850,1103
674567,1104
679186,1105
679310,1106
679535,1107
680182,1108
681545,1109
682541,1110
684676,1111
684881,1112
685585,1113
686425,1114
687674,1115
688338,1116
689938,1117
690746,1118
691639,1119
694149,1120
696432,1121
697049,1122
697694,1123
698305,1124
699466,1125
706075,1126
706781,1127
707605,1128
707677,1129
708961,1130
709163,1131
715082,1132
716546,1133
718592,1134
719176,1135
719880,1136
722424,1137
723256,1138
726861,1139
728518,1140
731942,1141
732730,1142
733227,1143
737460,1144
740485,1145
740949,1146
743111,1147
745684,1148
745744,1149
746751,1150
747367,1151
752816,1152
752840,1153
753004,1154
754393,1155
754822,1156
754954,1157
757198,1158
757556,1159
759376,1160
760684,1161
761527,1162
762000,1163
762253,1164
762921,1165
764467,1166
766387,1167
768363,1168
769488,1169
771363,1170
772641,1171
773184,1172
776676,1173
776938,1174
778018,1175
779647,1176
784751,1177
784885,1178
785289,1179
785876,1180
786832,1181
786880,1182
790219,1183
791639,1184
794378,1185
794794,1186
794890,1187
801184,1188
803469,1189
804096,1190
808944,1191
817652,1192
822456,1193
825309,1194
828761,1195
829568,1196
830379,1197
832353,1198
833723,1199
835407,1200
835419,1201
835623,1202
843271,1203
844603,1204
845910,1205
847433,1206
852192,1207
854528,1208
854690,1209
855963,1210
857785,1211
861477,1212
862471,1213
862630,1214
863073,1215
863286,1216
863914,1217
867021,1218
867763,1219
867797,1220
870462,1221
874864,1222
875532,1223
877067,1224
878037,1225
878345,1226
878443,1227
879002,1228
879141,1229
879597,1230
880625,1231
881793,1232
883596,1233
887153,1234
888715,1235
889554,1236
890197,1237
890289,1238
890366,1239
895647,1240
898394,1241
898495,1242
899661,1243
901507,1244
902300,1245
916550,1246
917450,1247
919648,1248
919912,1249
922453,1250
923712,1251
925613,1252
926075,1253
931903,1254
934931,1255
935974,1256
936158,1257
940353,1258
940677,1259
941015,1260
946911,1261
956465,1262
957025,1263
960634,1264
962787,1265
968000,1266
969019,1267
971357,1268
972085,1269
977160,1270
978311,1271
979770,1272
981389,1273
987638,1274
988295,1275
992362,1276
993371,1277
996017,1278
996734,1279
1003842,1280
1009245,1281
1010837,1282
1016359,1283
1019376,1284
1019891,1285
1019951,1286
1022062,1287
1022074,1288
1024016,1289
1025071,1290
1025345,1291
1031588,1292
1032869,1293
1036057,1294
1038951,1295
1042426,1296
1043588,1297
1043681,1298
1045573,1299
1049779,1300
1050205,1301
1054112,1302
1057483,1303
1059684,1304
1059743,1305
1061010,1306
1066323,1307
1068973,1308
1074283,1309
1076605,1310
1077866,1311
1078064,1312
1082573,1313
1082912,1314
1083047,1315
1084867,1316
1087435,1317
1088607,1318
1090116,1319
1096450,1320
1099037,1321
1099639,1322
1103927,1323
1105776,1324
1107602,1325
1112126,1326
1112294,1327
1113942,1328
1123138,1329
1127739,1330
1128860,1331
1129739,1332
1135029,1333
1136368,1334
1141203,1335
1147323,1336
1148641,1337
1151263,1338
1160773,1339
1178060,1340
1181552,1341
1193682,1342
1196625,1343
1197455,1344
1197725,1345
1198282,1346
1200148,1347
1202116,1348
1203193,1349
1203205,1350
1205378,1351
1207742,1352
1208301,1353
1209006,1354
1209062,1355
1211913,1356
1215083,1357
1218111,1358
1229342,1359
1232532,1360
1233937,1361
1234493,1362
1236648,1363
1237237,1364
1238779,1365
1249097,1366
1258303,1367
1258363,1368
1259316,1369
1261092,1370
1264630,1371
1265323,1372
1267302,1373
1268172,1374
1268703,1375
1270978,1376
1277387,1377
1279053,1378
1279294,1379
1285269,1380
1296700,1381
1298183,1382
1304085,1383
1307209,1384
1307858,1385
1311979,1386
1320247,1387
1320985,1388
1321690,1389
1331272,1390
1337926,1391
1340678,1392
1348287,1393
1348643,1394
1350151,1395
1352196,1396
1352908,1397
1355810,1398
1356131,1399
1356855,1400
1360086,1401
1361393,1402
1362344,1403
1364145,1404
1366806,1405
1367173,1406
1369541,1407
1371755,1408
1372297,1409
1373558,1410
1374071,1411
1374672,1412
1374864,1413
1382161,1414
1389991,1415
1390945,1416
1394835,1417
1397685,1418
1399709,1419
1399800,1420
1402733,1421
1406260,1422
1406338,1423
1406350,1424
1412489,1425
1418012,1426
1418067,1427
1422040,1428
1429342,1429
1432149,1430
1444297,1431
1447676,1432
1452478,1433
1454335,1434
1458479,1435
1460854,1436
1467384,1437
1469144,1438
1469438,1439
1473205,1440
1484946,1441
1488732,1442
1491910,1443
1492108,1444
1495076,1445
1498494,1446
1503370,1447
1506976,1448
1518150,1449
1520349,1450
1525275,1451
1525803,1452
1532620,1453
1539358,1454
1551430,1455
1553111,1456
1554250,1457
1564153,1458
1569567,1459
1580793,1460
1589546,1461
1591823,1462
1607046,1463
1607564,1464
1611397,1465
1611473,1466
1611902,1467
1616515,1468
1619012,1469
1621929,1470
1631823,1471
1633080,1472
1641346,1473
1663209,1474
1667540,1475
1673158,1476
1684901,1477
1690321,1478
1697012,1479
1703046,1480
1708145,1481
1721046,1482
1740744,1483
1749639,1484
1778842,1485
1792388,1486
1802651,1487
1813848,1488
1818115,1489
1821240,1490
1822339,1491
1826293,1492
1833748,1493
1847196,1494
1853586,1495
1863791,1496
1864652,1497
1872240,1498
1873873,1499
1876928,1500
1884758,1501
1891256,1502
1905166,1503
1921172,1504
1924820,1505
1930075,1506
1941981,1507
1942622,1508
1945934,1509
1946362,1510
1963927,1511
1974036,1512
1993069,1513
1996504,1514
2006807,1515
2013743,1516
2019871,1517
2038025,1518
2047462,1519
2048050,1520
2099923,1521
2099951,1522
2110337,1523
2114809,1524
2124443,1525
2125097,1526
2136192,1527
2138958,1528
2144909,1529
2150251,1530
2150821,1531
2150984,1532
2177381,1533
2179925,1534
2191725,1535
2195195,1536
2216892,1537
2224908,1538
2249749,1539
2268917,1540
2279394,1541
2297378,1542
2297401,1543
2334363,1544
2345933,1545
2355695,1546
2356724,1547
2394393,1548
2395066,1549
2397399,1550
2413860,1551
2435373,1552
2460343,1553
2487357,1554
2510940,1555
2528527,1556
2534380,1557
2542339,1558
2542502,1559
2548489,1560
2579008,1561
2589485,1562
2601312,1563
2611131,1564
2623920,1565
2630136,1566
2691017,1567
2780888,1568
2795380,1569
2798099,1570
2800273,1571
2817827,1572
2821553,1573
2831489,1574
2833485,1575
2843921,1576
2861369,1577
2900331,1578
2903489,1579
2919854,1580
3029384,1581
3033149,1582
3132427,1583
3161081,1584
3175993,1585
3184499,1586
3198238,1587
3223744,1588
3227928,1589
3232261,1590
3301254,1591
3383572,1592
3394497,1593
3416843,1594
3464162,1595
3526548,1596
3532307,1597
3578942,1598
3611930,1599
3630204,1600
3637335,1601
3657881,1602
3718318,1603
3724524,1604
3732621,1605
3735873,1606
3772509,1607
3777856,1608
3784478,1609
3833329,1610
3844404,1611
3853842,1612
3889383,1613
3914469,1614
4064463,1615
4151810,1616
4234826,1617
4412660,1618
4437202,1619
4552065,1620
4552336,1621
4553967,1622
4614948,1623
4645775,1624
4660954,1625
5050117,1626
5175280,1627
5177294,1628
5315598,1629
5351968,1630
5419163,1631
5669729,1632
5699184,1633
5783166,1634
5828479,1635
5943160,1636
6158624,1637
6305262,1638
6336829,1639
6377967,1640
6440735,1641
6788969,1642
6836961,1643
7133659,1644
7773442,1645
8182850,1646
8378425,1647
8784457,1648
8903342,1649
9271073,1650
9447965,1651
10644222,1652
10815427,1653
12230559,1654
13686041,1655
15139276,1656
25139276,1656


==> data/fig4data_4.csv <==
Timestep,Number of Finite Chambers
1,0
109,1
304,2
556,3
589,4
1256,5
1276,6
1487,7
1499,8
2155,9
2240,10
2330,11
2483,12
2504,13
3341,14
3801,15
3824,16
4316,17
4953,18
4965,19
5188,20
5476,21
5554,22
5981,23
6249,24
6428,25
6459,26
6645,27
6700,28
6772,29
7088,30
7138,31
7838,32
7911,33
8096,34
9108,35
9120,36
9681,37
10369,38
10907,39
11104,40
11352,41
11436,42
11869,43
11930,44
11996,45
13338,46
13405,47
13527,48
13650,49
13715,50
13760,51
14122,52
14294,53
14336,54
14476,55
14611,56
14976,57
15230,58
15242,59
15747,60
16030,61
16149,62
16726,63
16791,64
16951,65
17122,66
17796,67
17882,68
18173,69
18221,70
18372,71
18530,72
19047,73
19253,74
19495,75
19538,76
19829,77
20035,78
20293,79
20417,80
21121,81
21677,82
22459,83
22597,84
22971,85
23222,86
24404,87
24494,88
24889,89
25430,90
25592,91
25722,92
25746,93
25782,94
26641,95
26770,96
26826,97
26915,98
26927,99
27051,100
27681,101
28082,102
28389,103
28587,104
28669,105
28918,106
29212,107
29286,108
29374,109
29771,110
29931,111
29955,112
29988,113
30459,114
30640,115
31266,116
31564,117
32327,118
32884,119
33154,120
33646,121
33699,122
33873,123
34521,124
35363,125
35579,126
35694,127
35988,128
36090,129
36707,130
37999,131
38075,132
38762,133
38878,134
39398,135
39684,136
40177,137
40283,138
40455,139
40854,140
40888,141
41344,142
41910,143
42507,144
42828,145
42873,146
43093,147
44059,148
44162,149
44519,150
45952,151
46097,152
46109,153
46247,154
46382,155
46873,156
47051,157
47274,158
47318,159
47387,160
47399,161
47592,162
48415,163
48661,164
48682,165
49356,166
49492,167
49685,168
50926,169
51302,170
51865,171
52693,172
52740,173
53232,174
53657,175
53927,176
54231,177
54478,178
54988,179
55290,180
55740,181
55944,182
56092,183
56735,184
56825,185
57245,186
57636,187
57680,188
57699,189
57805,190
59253,191
59547,192
59883,193
60146,194
60613,195
61758,196
61794,197
61825,198
62455,199
62921,200
63336,201
63765,202
64171,203
64466,204
64502,205
64547,206
64658,207
64898,208
65372,209
65719,210
65897,211
67005,212
67051,213
68030,214
68512,215
69636,216
69690,217
69738,218
70254,219
70843,220
71808,221
71915,222
72033,223
72451,224
72565,225
73073,226
73433,227
74534,228
74644,229
75437,230
75607,231
76220,232
76581,233
76896,234
77433,235
77503,236
78595,237
78684,238
78731,239
78928,240
79183,241
79881,242
80306,243
81895,244
82080,245
82092,246
82439,247
82799,248
83633,249
84029,250
84389,251
84644,252
85077,253
85125,254
85448,255
85693,256
85891,257
85934,258
86040,259
86083,260
86107,261
87962,262
87982,263
89752,264
90313,265
90597,266
92381,267
93392,268
93632,269
93797,270
93986,271
94476,272
94924,273
94970,274
95056,275
95418,276
96372,277
98861,278
99097,279
99359,280
99829,281
101576,282
102333,283
102911,284
103373,285
103784,286
104326,287
104928,288
105640,289
105664,290
106360,291
107428,292
107682,293
107801,294
108857,295
108955,296
109008,297
109095,298
109167,299
109669,300
109773,301
109887,302
110575,303
110633,304
111090,305
111212,306
111652,307
112019,308
112143,309
112270,310
112314,311
112493,312
112576,313
113004,314
113151,315
113355,316
113391,317
113623,318
114111,319
114772,320
115627,321
117698,322
119560,323
120300,324
120398,325
120497,326
120521,327
120747,328
120899,329
121755,330
122668,331
122731,332
123059,333
123331,334
124072,335
125878,336
126211,337
126895,338
128306,339
129088,340
129227,341
130302,342
130604,343
130682,344
130948,345
131136,346
131158,347
131287,348
131340,349
131515,350
132018,351
132308,352
132437,353
133056,354
133344,355
133447,356
133790,357
134292,358
134954,359
136177,360
137294,361
137396,362
137601,363
137722,364
137786,365
138111,366
138768,367
138900,368
140033,369
140087,370
140129,371
140372,372
140609,373
141327,374
141370,375
141808,376
142412,377
142916,378
143778,379
144019,380
144141,381
144997,382
145115,383
145613,384
145637,385
145869,386
146089,387
147860,388
148550,389
150260,390
150494,391
150577,392
151954,393
152455,394
153420,395
153666,396
153998,397
154514,398
154687,399
154864,400
154989,401
155428,402
155584,403
156013,404
156174,405
156186,406
157246,407
158750,408
158862,409
160429,410
160832,411
161362,412
161522,413
161893,414
162443,415
162596,416
162680,417
162851,418
163497,419
163578,420
163880,421
165031,422
165559,423
165725,424
165737,425
165955,426
167091,427
167159,428
167818,429
167924,430
168241,431
168308,432
168686,433
169076,434
169424,435
170163,436
170305,437
170433,438
170622,439
170837,440
171083,441
171381,442
171885,443
172524,444
172570,445
172747,446
173020,447
173211,448
173463,449
173972,450
174286,451
174399,452
176033,453
176119,454
176627,455
176651,456
176900,457
177017,458
178209,459
179339,460
179568,461
180659,462
180862,463
182426,464
182971,465
184364,466
185002,467
185865,468
186769,469
187741,470
188384,471
189471,472
189652,473
189782,474
189837,475
189980,476
190287,477
190629,478
191096,479
192282,480
192621,481
193085,482
194182,483
195716,484
196445,485
196807,486
196849,487
196997,488
198618,489
199105,490
199658,491
200332,492
200445,493
201372,494
201728,495
202266,496
203021,497
203110,498
203646,499
203909,500
204048,501
204698,502
204754,503
205677,504
206089,505
206109,506
206645,507
206812,508
207757,509
207925,510
208727,511
210179,512
210427,513
212192,514
213320,515
213627,516
215114,517
217545,518
218062,519
218406,520
220071,521
220277,522
222636,523
224065,524
224721,525
225269,526
226073,527
227681,528
227961,529
228415,530
228616,531
230481,532
230559,533
231689,534
234435,535
234480,536
234893,537
235134,538
235146,539
235596,540
235662,541
236063,542
236681,543
236717,544
237941,545
238556,546
240743,547
241798,548
242104,549
242237,550
243116,551
243857,552
244184,553
245507,554
246387,555
248527,556
249218,557
249378,558
249623,559
250229,560
250375,561
251712,562
251779,563
251999,564
252090,565
253020,566
253530,567
253993,568
254017,569
255187,570
255634,571
256323,572
256920,573
257737,574
257768,575
258976,576
259024,577
259239,578
259700,579
260203,580
260251,581
260946,582
262052,583
264357,584
264582,585
265213,586
265487,587
266304,588
266583,589
268078,590
269513,591
269604,592
270295,593
272076,594
273552,595
274440,596
274534,597
274582,598
274682,599
274750,600
275123,601
275907,602
275951,603
276117,604
278087,605
279101,606
279630,607
280349,608
280371,609
280665,610
280923,611
281661,612
281882,613
282209,614
282687,615
282970,616
283996,617
284008,618
284485,619
284814,620
285262,621
286547,622
286759,623
286839,624
286897,625
287637,626
288135,627
288335,628
288707,629
289060,630
289094,631
289260,632
290056,633
290322,634
290587,635
290954,636
292472,637
293285,638
294094,639
294130,640
295173,641
295763,642
295866,643
296410,644
296589,645
297472,646
298128,647
298460,648
298899,649
299543,650
299607,651
299818,652
300208,653
300949,654
301674,655
302079,656
303170,657
303216,658
306616,659
307303,660
309104,661
309195,662
309226,663
309954,664
310958,665
311202,666
311520,667
313261,668
313364,669
314673,670
315549,671
315618,672
316236,673
316756,674
317616,675
317734,676
319216,677
321488,678
321926,679
322712,680
324386,681
324531,682
324768,683
326226,684
328066,685
329049,686
329456,687
329554,688
330038,689
330482,690
330913,691
332175,692
333001,693
333324,694
334207,695
334324,696
335145,697
336182,698
336650,699
337009,700
337057,701
337967,702
338797,703
339344,704
340152,705
340425,706
341808,707
342697,708
342776,709
342889,710
343268,711
343289,712
344372,713
345281,714
345743,715
347295,716
347569,717
347894,718
348032,719
349103,720
350789,721
352811,722
352932,723
353258,724
353730,725
353845,726
354109,727
355431,728
357486,729
357838,730
358008,731
358679,732
359286,733
359912,734
359957,735
360483,736
363309,737
367380,738
368007,739
369015,740
371216,741
371228,742
371443,743
372425,744
373796,745
373820,746
374793,747
375763,748
376550,749
377209,750
377492,751
379387,752
380048,753
381605,754
382349,755
383519,756
383692,757
384783,758
386197,759
386671,760
386695,761
387625,762
389861,763
392676,764
393717,765
394401,766
395318,767
397245,768
398284,769
398419,770
398751,771
399172,772
399501,773
399909,774
400099,775
400134,776
400759,777
403067,778
406788,779
407317,780
408116,781
409867,782
410565,783
410688,784
412837,785
416940,786
417130,787
417944,788
419248,789
420369,790
420425,791
421421,792
423404,793
423563,794
424789,795
424997,796
425535,797
426245,798
426648,799
426983,800
427663,801
428539,802
429555,803
430557,804
430629,805
430689,806
431603,807
432836,808
433310,809
433346,810
433769,811
434564,812
435709,813
436136,814
437156,815
438741,816
439723,817
439948,818
439972,819
440439,820
442532,821
443941,822
443953,823
444009,824
444196,825
446326,826
446592,827
446610,828
446770,829
446850,830
447936,831
448775,832
449180,833
450102,834
451586,835
451936,836
452086,837
452696,838
453113,839
453635,840
454531,841
456625,842
456983,843
458052,844
458348,845
459234,846
460760,847
461409,848
465045,849
467452,850
467642,851
468332,852
468604,853
469989,854
470036,855
471159,856
473480,857
474870,858
475017,859
475198,860
475234,861
476231,862
478619,863
478856,864
479372,865
480146,866
480743,867
481426,868
481578,869
482716,870
482958,871
483967,872
484532,873
488722,874
490037,875
491506,876
491994,877
492261,878
492695,879
496738,880
497277,881
497608,882
497700,883
498868,884
499265,885
499824,886
500330,887
502559,888
503860,889
503913,890
504100,891
504631,892
508342,893
511894,894
512805,895
512960,896
515043,897
515110,898
515988,899
518396,900
519613,901
522260,902
523773,903
524036,904
525397,905
526141,906
526436,907
527561,908
527991,909
530040,910
532468,911
532504,912
532779,913
533468,914
536025,915
537699,916
538389,917
539585,918
539845,919
539915,920
540405,921
541596,922
541827,923
543085,924
544917,925
545463,926
545878,927
546915,928
547294,929
547608,930
548314,931
548366,932
548825,933
549705,934
551344,935
552724,936
552960,937
553175,938
554246,939
556399,940
557420,941
559220,942
559582,943
560628,944
561854,945
561896,946
565187,947
569218,948
569459,949
571009,950
574109,951
574391,952
576583,953
577103,954
577805,955
578178,956
579091,957
579493,958
580832,959
580939,960
582251,961
583503,962
584660,963
584748,964
585260,965
586962,966
587683,967
588905,968
589301,969
589616,970
590009,971
590716,972
595763,973
596592,974
596662,975
598066,976
598625,977
598893,978
600369,979
600639,980
601071,981
601347,982
601611,983
601682,984
602098,985
604301,986
605487,987
605778,988
607585,989
609513,990
610352,991
610525,992
610720,993
611090,994
611395,995
611437,996
612489,997
612928,998
613105,999
614238,1000
614335,1001
616345,1002
618089,1003
618595,1004
620517,1005
621311,1006
621711,1007
621849,1008
622799,1009
623042,1010
624056,1011
626260,1012
627071,1013
628814,1014
628958,1015
629622,1016
630205,1017
630349,1018
631943,1019
632146,1020
632746,1021
632798,1022
633563,1023
637490,1024
640260,1025
641180,1026
643407,1027
643542,1028
645053,1029
646005,1030
647085,1031
647259,1032
647523,1033
647977,1034
649459,1035
651090,1036
653023,1037
653416,1038
653781,1039
658513,1040
658614,1041
662155,1042
662750,1043
668704,1044
668831,1045
669802,1046
669969,1047
672346,1048
672621,1049
673484,1050
676068,1051
677521,1052
678375,1053
681928,1054
682742,1055
688671,1056
688897,1057
691217,1058
691732,1059
692150,1060
695295,1061
697981,1062
700454,1063
702577,1064
702697,1065
706024,1066
706242,1067
706442,1068
706875,1069
708419,1070
708830,1071
710394,1072
710962,1073
712010,1074
713206,1075
714018,1076
715038,1077
718331,1078
719886,1079
720749,1080
721277,1081
721772,1082
723760,1083
724346,1084
726372,1085
726476,1086
727030,1087
727297,1088
727802,1089
730795,1090
730894,1091
731062,1092
732493,1093
732557,1094
732926,1095
732950,1096
735805,1097
736292,1098
738622,1099
739065,1100
739853,1101
741307,1102
741645,1103
742772,1104
742996,1105
747621,1106
748125,1107
749604,1108
750619,1109
753651,1110
754589,1111
754743,1112
756352,1113
757514,1114
757672,1115
759222,1116
760787,1117
763579,1118
766250,1119
767177,1120
769194,1121
769346,1122
774129,1123
775569,1124
775593,1125
777970,1126
788876,1127
789592,1128
789616,1129
792034,1130
795386,1131
799763,1132
802171,1133
802805,1134
804406,1135
807708,1136
809254,1137
809399,1138
809619,1139
810690,1140
812967,1141
813163,1142
813298,1143
814913,1144
816447,1145
816772,1146
819754,1147
820261,1148
820660,1149
822904,1150
823427,1151
823448,1152
823660,1153
824491,1154
825373,1155
828124,1156
831749,1157
831773,1158
832567,1159
834136,1160
835118,1161
835484,1162
836681,1163
837009,1164
843017,1165
846704,1166
848338,1167
848539,1168
848606,1169
853127,1170
853604,1171
859629,1172
860624,1173
861468,1174
862153,1175
862666,1176
868427,1177
869475,1178
870923,1179
872503,1180
878746,1181
883563,1182
885013,1183
886094,1184
886360,1185
891713,1186
894103,1187
896726,1188
898086,1189
899299,1190
902860,1191
904495,1192
905294,1193
905396,1194
909355,1195
909989,1196
911215,1197
914365,1198
917747,1199
919860,1200
923294,1201
923898,1202
925391,1203
930113,1204
931290,1205
933147,1206
934471,1207
935340,1208
936473,1209
937972,1210
938047,1211
938641,1212
942158,1213
942394,1214
942903,1215
944023,1216
944177,1217
950159,1218
955677,1219
957448,1220
958338,1221
971457,1222
976002,1223
976868,1224
977303,1225
978422,1226
978517,1227
983579,1228
987116,1229
987292,1230
990121,1231
991322,1232
1000462,1233
1001667,1234
1003006,1235
1005904,1236
1008212,1237
1008697,1238
1008824,1239
1008901,1240
1008998,1241
1012024,1242
1012117,1243
1019101,1244
1019433,1245
1020777,1246
1021525,1247
1022961,1248
1025276,1249
1025713,1250
1028047,1251
1029437,1252
1030839,1253
1032167,1254
1032378,1255
1033491,1256
1033503,1257
1033772,1258
1034331,1259
1036120,1260
1038554,1261
1038935,1262
1040656,1263
1041863,1264
1045539,1265
1050333,1266
1052772,1267
1057495,1268
1058747,1269
1061167,1270
1061456,1271
1066356,1272
1066779,1273
1073020,1274
1074545,1275
1075166,1276
1078121,1277
1082069,1278
1083252,1279
1096599,1280
1096877,1281
1096925,1282
1101041,1283
1101369,1284
1108272,1285
1109117,1286
1109807,1287
1111574,1288
1115499,1289
1119621,1290
1119741,1291
1120776,1292
1126371,1293
1127585,1294
1130032,1295
1134760,1296
1139335,1297
1141800,1298
1144945,1299
1152738,1300
1156956,1301
1159131,1302
1161859,1303
1163646,1304
1165673,1305
1170401,1306
1171051,1307
1171131,1308
1171962,1309
1174126,1310
1175202,1311
1177146,1312
1178936,1313
1178957,1314
1179774,1315
1181162,1316
1182657,1317
1186280,1318
1186705,1319
1189465,1320
1190927,1321
1191666,1322
1193523,1323
1194913,1324
1198024,1325
1207257,1326
1208569,1327
1212247,1328
1213723,1329
1214678,1330
1215187,1331
1215390,1332
1219809,1333
1221475,1334
1223225,1335
1225393,1336
1226737,1337
1227131,1338
1227664,1339
1229055,1340
1229566,1341
1230177,1342
1234706,1343
1242411,1344
1244065,1345
1245510,1346
1247296,1347
1247392,1348
1250415,1349
1251932,1350
1252828,1351
1256843,1352
1257642,1353
1258612,1354
1259408,1355
1261506,1356
1262476,1357
1264182,1358
1265064,1359
1271506,1360
1272427,1361
1275699,1362
1277214,1363
1281858,1364
1282994,1365
1290029,1366
1292299,1367
1292719,1368
1295105,1369
1296425,1370
1308173,1371
1310997,1372
1311877,1373
1312367,1374
1314551,1375
1316511,1376
1319552,1377
1319973,1378
1320506,1379
1321907,1380
1322377,1381
1322570,1382
1323687,1383
1324151,1384
1325114,1385
1329009,1386
1329528,1387
1339969,1388
1349848,1389
1352170,1390
1353266,1391
1357352,1392
1362906,1393
1370047,1394
1376187,1395
1378731,1396
1383130,1397
1389835,1398
1398144,1399
1398768,1400
1399587,1401
1400583,1402
1402032,1403
1402360,1404
1403081,1405
1420133,1406
1421872,1407
1421993,1408
1423571,1409
1423892,1410
1430590,1411
1435105,1412
1437801,1413
1440257,1414
1445079,1415
1449472,1416
1450498,1417
1453561,1418
1455217,1419
1456766,1420
1472395,1421
1475735,1422
1480630,1423
1481886,1424
1484393,1425
1489055,1426
1491688,1427
1492071,1428
1497963,1429
1500999,1430
1508816,1431
1511720,1432
1514432,1433
1514475,1434
1514817,1435
1518106,1436
1536081,1437
1540314,1438
1541918,1439
1547417,1440
1548565,1441
1558192,1442
1560940,1443
1561155,1444
1562215,1445
1564136,1446
1565224,1447
1566538,1448
1567185,1449
1578143,1450
1578243,1451
1587148,1452
1588844,1453
1591749,1454
1591925,1455
1594099,1456
1595856,1457
1599423,1458
1626806,1459
1630014,1460
1630161,1461
1637725,1462
1637746,1463
1638072,1464
1642003,1465
1643957,1466
1644582,1467
1648036,1468
1654951,1469
1657216,1470
1658484,1471
1663571,1472
1664425,1473
1673940,1474
1679996,1475
1680366,1476
1681177,1477
1685762,1478
1710010,1479
1710099,1480
1710968,1481
1718586,1482
1720474,1483
1722092,1484
1729914,1485
1730961,1486
1739887,1487
1760235,1488
1767057,1489
1783971,1490
1784050,1491
1786991,1492
1787295,1493
1791426,1494
1791818,1495
1803362,1496
1803840,1497
1804035,1498
1809407,1499
1813649,1500
1815444,1501
1819868,1502
1845495,1503
1848849,1504
1857240,1505
1862702,1506
1869836,1507
1871062,1508
1872539,1509
1875497,1510
1876972,1511
1880201,1512
1888181,1513
1894632,1514
1895161,1515
1896377,1516
1899385,1517
1903561,1518
1907325,1519
1920988,1520
1934534,1521
1935677,1522
1938571,1523
1938607,1524
1940015,1525
1943858,1526
1950503,1527
1952347,1528
1952383,1529
1956022,1530
1959767,1531
1961104,1532
1962574,1533
1979113,1534
1992301,1535
1994502,1536
2011694,1537
2020905,1538
2029412,1539
2030758,1540
2042077,1541
2043979,1542
2048856,1543
2054572,1544
2057168,1545
2070720,1546
2074916,1547
2082965,1548
2106502,1549
2130745,1550
2139505,1551
2143682,1552
2150568,1553
2154652,1554
2158697,1555
2169879,1556
2173172,1557
2178988,1558
2180938,1559
2186052,1560
2194351,1561
2194799,1562
2195506,1563
2201284,1564
2210666,1565
2214478,1566
2227508,1567
2228637,1568
2230754,1569
2246581,1570
2254031,1571
2267727,1572
2276732,1573
2280377,1574
2308761,1575
2311599,1576
2318587,1577
2324320,1578
2328533,1579
2329875,1580
2333790,1581
2334033,1582
2338084,1583
2339671,1584
2340819,1585
2345464,1586
2347309,1587
2356078,1588
2363332,1589
2375591,1590
2376347,1591
2378961,1592
2379128,1593
2380418,1594
2395950,1595
2404955,1596
2404989,1597
2424734,1598
2443364,1599
2443806,1600
2451235,1601
2452060,1602
2452195,1603
2471201,1604
2490004,1605
2512169,1606
2514290,1607
2526857,1608
2535002,1609
2537602,1610
2546661,1611
2546845,1612
2556844,1613
2606739,1614
2608733,1615
2616977,1616
2639402,1617
2655763,1618
2660183,1619
2662189,1620
2676350,1621
2686096,1622
2693590,1623
2714747,1624
2715872,1625
2717148,1626
2720357,1627
2748730,1628
2758303,1629
2791619,1630
2830045,1631
2856763,1632
2866027,1633
2890521,1634
2914503,1635
2919098,1636
2931790,1637
2955805,1638
2984069,1639
2987032,1640
3006079,1641
3015694,1642
3017103,1643
3022177,1644
3025754,1645
3067142,1646
3068880,1647
3096889,1648
3116564,1649
3133615,1650
3152683,1651
3154883,1652
3155317,1653
3194371,1654
3197827,1655
3211496,1656
3258443,1657
3265353,1658
3276774,1659
3294356,1660
3296627,1661
3306993,1662
3323482,1663
3337217,1664
3363250,1665
3370970,1666
3387394,1667
3418980,1668
3450273,1669
3451831,1670
3497055,1671
3510291,1672
3525781,1673
3567161,1674
3595873,1675
3609169,1676
3651452,1677
3716221,1678
3724672,1679
3772920,1680
3773466,1681
3777214,1682
3800910,1683
3824332,1684
3865237,1685
3975097,1686
4103995,1687
4104331,1688
4125357,1689
4126949,1690
4185726,1691
4248800,1692
4298810,1693
4317789,1694
4322677,1695
4354649,1696
4373845,1697
4414316,1698
4425181,1699
4461131,1700
4523834,1701
4550187,1702
4614333,1703
4631470,1704
4641501,1705
4672451,1706
4685346,1707
4722558,1708
4763826,1709
4783267,1710
4858641,1711
4899763,1712
4909933,1713
4911328,1714
4954433,1715
4965547,1716
4979671,1717
5027576,1718
5050692,1719
5089206,1720
5131575,1721
5151870,1722
5155024,1723
5173399,1724
5197696,1725
5220315,1726
5277350,1727
5279759,1728
5304296,1729
5333466,1730
5381785,1731
5491582,1732
5513900,1733
5560086,1734
5597560,1735
5622479,1736
5810793,1737
5960312,1738
5991319,1739
5992978,1740
6031696,1741
6150485,1742
6237085,1743
6273011,1744
6298111,1745
6434595,1746
6625839,1747
6733532,1748
6848554,1749
6897381,1750
6955596,1751
6990937,1752
7046992,1753
7114392,1754
7132389,1755
7381574,1756
7442751,1757
8363811,1758
8376234,1759
8458763,1760
8980915,1761
9297980,1762
9712399,1763
9847779,1764
9991963,1765
11084732,1766
12391765,1767
13003664,1768
14826311,1769
15136416,1770
16548292,1771
17202169,1772
17394770,1773
17698769,1774
20436915,1775
22377512,1776
25377512,1776


==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



